Discrete Deep Feature Extraction: A Theory and New Architectures

First steps towards a mathematical theory of deep convolutional neural networks for feature extraction were made---for the continuous-time case---in Mallat, 2012, and Wiatowski and B\"olcskei, 2015. This paper considers the discrete case, introduces new convolutional neural network architectures, and proposes a mathematical framework for their analysis. Specifically, we establish deformation and translation sensitivity results of local and global nature, and we investigate how certain structural properties of the input signal are reflected in the corresponding feature vectors. Our theory applies to general filters and general Lipschitz-continuous non-linearities and pooling operators. Experiments on handwritten digit classification and facial landmark detection---including feature importance evaluation---complement the theoretical findings.

==> CartoonCorsssection.dat <==
1 105
2 104
3 105
4 106
5 107
6 107
7 107
8 107
9 107
10 107
11 107
12 108
13 109
14 108
15 109
16 110
17 111
18 111
19 111
20 111
21 112
22 112
23 112
24 113
25 114
26 114
27 114
28 113
29 114
30 114
31 114
32 116
33 117
34 117
35 116
36 117
37 118
38 120
39 120
40 121
41 121
42 121
43 121
44 121
45 121
46 122
47 123
48 124
49 125
50 124
51 124
52 125
53 123
54 111
55 78
56 40
57 22
58 18
59 17
60 17
61 17
62 16
63 15
64 15
65 15
66 16
67 17
68 18
69 18
70 20
71 29
72 60
73 104
74 131
75 139
76 142
77 142
78 143
79 143
80 144
81 145
82 145
83 146
84 147
85 148
86 148
87 149
88 150
89 151
90 152
91 153
92 154
93 156
94 156
95 155
96 155
97 155
98 155
99 156
100 157
101 159
102 159
103 160
104 160
105 161
106 161
107 161
108 160
109 152
110 125
111 80
112 45
113 32
114 29
115 28
116 27
117 28
118 29
119 30
120 30
121 31
122 33
123 41
124 69
125 118
126 157
127 173
128 176
129 178
130 180
131 181
132 181
133 181
134 181
135 181
136 183
137 184
138 184
139 185
140 186
141 186
142 186
143 187
144 188
145 188
146 188
147 188
148 189
149 190
150 191
151 191
152 191
153 191
154 192
155 192
156 193
157 193
158 193
159 193
160 194
161 194
162 193
163 188
164 167
165 122
166 76
167 56
168 51
169 50
170 49
171 49
172 50
173 51
174 51
175 49
176 46
177 46
178 48
179 52
180 66
181 105
182 157
183 189
184 198
185 200
186 201
187 201
188 201
189 202
190 202
191 203
192 204
193 204
194 204
195 204
196 203
197 203
198 203
199 204
200 204
201 204
202 203
203 203
204 203
205 203


==> faces_leye.dat <==
header
0/0 0.0198451120783 0.00166837685525 0.0 0.0 0.0 0.0
1/0 0.145766750029 0.0136117661706 0.200484613699 0.0116398804989 0.0937889781449 0.00747326800175
1/1 0.0465835420247 0.003010905305 0.0471871888249 0.00308147610608 0.0364135223404 0.00202950427568
1/2 0.00958157138064 0.000842600639232 0.016275504327 0.00147000964915 0.0332559958717 0.00190764094072
2/0 0.0137038850913 0.00191710498001 0.0702383069334 0.00492454030765 0.0742625396203 0.00510083564555
2/1 0.00635108875094 0.00146018598963 0.0190418551778 0.00203129605451 0.0395760318834 0.00267363634668
2/2 0.00327115643879 0.000408518720986 0.00968217372353 0.000807225180678 0.0246511725432 0.00224158395193
3/0 0.00165055903027 0.000351889970623 0.00662952781684 0.000996334244501 0.0245029916461 0.00224160531948
3/1 0.00125383606704 0.000205480358826 0.00539888794942 0.000828240768964 0.0281335361472 0.00278801763688
3/2 0.00192306684107 0.000573407233942 0.00481321098762 0.000598009180643 0.0157333946306 0.00106435616983
3/2 0.00192306684107 0.000573407233942 0.00481321098762 0.000598009180643 0.0157333946306 0.00106435616983


==> faces_leye_cumlayers.dat <==
header
0.0198451120783
0.629337666643
0.260778210163
0.0900390111163


==> faces_leye_cumscales.dat <==
header
0/0 0.0198451120783
1/0 0.440040341873
1/1 0.13018425319
1/2 0.0591130715793
2/0 0.158204731645
2/1 0.0649689758122
2/2 0.0376045027055
3/0 0.0327830784933
3/1 0.0347862601637
3/2 0.0224696724593


==> faces_mouth.dat <==
header
0/0 0.0135429803367 0.0010877862041 0.0 0.0 0.0 0.0
1/0 0.154662007939 0.00835380895499 0.119902000658 0.0071320655857 0.0544991379948 0.00331073251619
1/1 0.0301601821956 0.00246728530393 0.0308517643012 0.00228925147947 0.0277166269093 0.00147457082071
1/2 0.00965021377305 0.000696515113601 0.0169332377543 0.00108724434434 0.0460600663881 0.00259362092497
2/0 0.139203103373 0.007734764663 0.0861174184623 0.00593256244371 0.0504720317722 0.00259589340659
2/1 0.00477657353465 0.00100553019963 0.0170104374607 0.00157847566951 0.0463892464885 0.00304492022168
2/2 0.00265789476746 0.000335842907677 0.0122143429799 0.000894050689704 0.0293618183286 0.00234539787898
3/0 0.00179490100357 0.000324294809612 0.0066733693016 0.00063727318176 0.0268030307635 0.00124030083212
3/1 0.0013926823346 0.000234814101134 0.00908854844658 0.000943831691866 0.03684451783 0.00234582607431
3/2 0.00104896145022 0.000195777181427 0.00643387926861 0.00133548738079 0.017739024183 0.000917470257841
3/2 0.00104896145022 0.000195777181427 0.00643387926861 0.00133548738079 0.017739024183 0.000917470257841


==> faces_mouth_cumlayers.dat <==
header
0.0135429803367
0.490435237914
0.388202867168
0.107818914582


==> faces_mouth_cumscales.dat <==
header
0/0 0.0135429803367
1/0 0.329063146592
1/1 0.0887285734061
1/2 0.0726435179155
2/0 0.275792553608
2/1 0.0681762574838
2/2 0.044234056076
3/0 0.0352713010687
3/1 0.0473257486111
3/2 0.0252218649018


==> faces_nose.dat <==
header
0/0 0.0156353077289 0.00111198893647 0.0 0.0 0.0 0.0
1/0 0.0493809122359 0.00311117307533 0.236884445086 0.00842874346642 0.0589715819384 0.00852774920129
1/1 0.0432166062521 0.00252848448674 0.0822574290719 0.00303606398816 0.0479822438338 0.0020560234178
1/2 0.0108830527703 0.00163985728859 0.0147495935468 0.000938622671147 0.0318228043408 0.00146113686321
2/0 0.0967770955487 0.00252894058557 0.0190431696946 0.0016625926987 0.0378182355913 0.00186672040045
2/1 0.00691598561233 0.000817492034157 0.032622680651 0.00245208194931 0.0639580335997 0.00360683538882
2/2 0.00266132993991 0.00036142711118 0.0119616700684 0.00126776352401 0.0259758584541 0.00148990880061
3/0 0.00169456705693 0.000285033952966 0.00687088893595 0.000721450038796 0.0224131851833 0.00118319107365
3/1 0.00179666451011 0.000367761929345 0.0151490813298 0.00149578558884 0.0346721514627 0.0016746399787
3/2 0.0013310651781 0.000251839332089 0.00680479052149 0.000781863984031 0.0197495698564 0.00191628500835
3/2 0.0013310651781 0.000251839332089 0.00680479052149 0.000781863984031 0.0197495698564 0.00191628500835


==> faces_nose_cumlayers.dat <==
header
0.0156353077289
0.576148669076
0.29773405916
0.110481964035


==> faces_nose_cumscales.dat <==
header
0/0 0.0156353077289
1/0 0.345236939261
1/1 0.173456279158
1/2 0.0574554506579
2/0 0.153638500835
2/1 0.103496699863
2/2 0.0405988584624
3/0 0.0309786411762
3/1 0.0516178973026
3/2 0.027885425556


==> faces_reye.dat <==
header
0/0 0.0230502084952 0.00268084482739 0.0 0.0 0.0 0.0
1/0 0.134143484251 0.00994663141888 0.20473233432 0.0113161896395 0.107664411457 0.00921818424717
1/1 0.0575820884433 0.00372763245179 0.0508593280592 0.00342131412842 0.0329595873552 0.00198854035569
1/2 0.00725908044858 0.000887970534889 0.0200045869438 0.00123586046127 0.0312788437397 0.00257441319951
2/0 0.00918218432998 0.000908519644629 0.0501791450996 0.00318056578276 0.0656609772502 0.00335714848726
2/1 0.00516905031837 0.000809705924279 0.0194163706506 0.00255088801355 0.0443054634655 0.00408136214371
2/2 0.00285631387496 0.000538006227234 0.00901122359924 0.000960218924043 0.0297348296414 0.00270332911291
3/0 0.00139457203151 0.000261349538576 0.00533367469965 0.000627722661077 0.0280836096388 0.00186406916212
3/1 0.00150072621439 0.0003173903989 0.0062229053471 0.000648125802436 0.0247371759505 0.000925950658623
3/2 0.00119577935811 0.000337742323273 0.00466992272681 0.000390273337904 0.0218121222911 0.00192988960107
3/2 0.00119577935811 0.000337742323273 0.00466992272681 0.000390273337904 0.0218121222911 0.00192988960107


==> faces_reye_cumlayers.dat <==
header
0.0230502084952
0.646483745017
0.23551555823
0.094950488258


==> faces_reye_cumscales.dat <==
header
0/0 0.0230502084952
1/0 0.446540230027
1/1 0.141401003858
1/2 0.0585425111321
2/0 0.12502230668
2/1 0.0688908844345
2/2 0.0416023671156
3/0 0.03481185637
3/1 0.032460807512
3/2 0.027677824376


==> mnist_disp_featimp.dat <==
header
0/0 0.00406219894079 0.000364429214744 0.0 0.0 0.0 0.0
1/0 0.00715923642187 0.00076854072962 0.00507143709494 0.000485135878036 0.0135630456683 0.00103102907608
1/1 0.0183624910503 0.00145500788582 0.0249970990955 0.00157288958875 0.0121087037519 0.00109289119126
1/2 0.0036686807856 0.000341805760716 0.00287321319768 0.000293983805634 0.00577539444823 0.000440508009573
2/0 0.00702033692502 0.000599588625764 0.0183815338204 0.00140139560192 0.137181844188 0.00326451015389
2/1 0.00521540706869 0.000504653408973 0.0100036052246 0.000671043491209 0.0621054272284 0.00230384282867
2/2 0.00759594527872 0.00101807186578 0.00688141688292 0.000432926324219 0.0256797298271 0.00172365145371
3/0 0.0066831623174 0.000874199801089 0.0289240955654 0.00191990150683 0.17329293084 0.0032685752188
3/1 0.00683672655347 0.000503033962902 0.0343363852567 0.00208825606756 0.271124294416 0.00359724693458
3/2 0.00369401927726 0.00027019405761 0.0257686077443 0.00172093643597 0.0716330311301 0.00333853876539
3/2 0.00369401927726 0.00027019405761 0.0257686077443 0.00172093643597 0.0716330311301 0.00333853876539


==> mnist_disp_featimp_cumlayers.dat <==
header
0.00406219894079
0.0935793015142
0.280065246444
0.622293253101


==> mnist_disp_featimp_cumscales.dat <==
header
0/0 0.00406219894079
1/0 0.0257937191851
1/1 0.0554682938976
1/2 0.0123172884315
2/0 0.162583714934
2/1 0.0773244395217
2/2 0.0401570919887
3/0 0.208900188723
3/1 0.312297406227
3/2 0.101095658152


==> mnist_featimp.dat <==
header
0/0 0.0458374443718 0.00385338669357 0.0 0.0 0.0 0.0
1/0 0.0588539191443 0.00669374663151 0.0371205643155 0.00609290955028 0.0138138828533 0.00147014991738
1/1 0.169503221114 0.0105952402105 0.120722428988 0.00972684146609 0.0100381034901 0.000986895024367
1/2 0.0058136086021 0.000865540848626 0.0051601831244 0.000631000457065 0.00454484368323 0.000518274794346
2/0 0.0421904135562 0.00733756323287 0.114408465826 0.0115552520947 0.0475750403436 0.00449350386267
2/1 0.00597394345463 0.000634717441848 0.0107142803057 0.0012662708209 0.0980709115133 0.00898785863096
2/2 0.00630701398897 0.00220834062011 0.00367909682499 0.000434716744399 0.00812210555141 0.000578979338541
3/0 0.00341083492582 0.000609166657458 0.0354324523952 0.00533266712581 0.0502366361748 0.00480765228537
3/1 0.00456808217056 0.00204809745797 0.0241636338201 0.0047782728064 0.0397923790803 0.00299936570405
3/2 0.00173298038842 0.00024157280099 0.00796864456025 0.000660749299563 0.0242448854335 0.00171527708677
3/2 0.00173298038842 0.00024157280099 0.00796864456025 0.000660749299563 0.0242448854335 0.00171527708677


==> mnist_featimp_cumlayers.dat <==
header
0.0458374443718
0.425570755315
0.337041271365
0.191550528949


==> mnist_featimp_cumscales.dat <==
header
0/0 0.0458374443718
1/0 0.109788366313
1/1 0.300263753592
1/2 0.0155186354097
2/0 0.204173919726
2/1 0.114759135274
2/2 0.0181082163654
3/0 0.0890799234958
3/1 0.0685240950709
3/2 0.0339465103821


==> rownames.dat <==
header
Layer 0
Layer 1
Layer 2
Layer 3
